A Comparison of Decision Forest Inference Platforms from A Database Perspective

Decision forest, including RandomForest, XGBoost, and LightGBM, is one of the most popular machine learning techniques used in many industrial scenarios, such as credit card fraud detection, ranking, and business intelligence. Because the inference process is usually performance-critical, a number of frameworks were developed and dedicated for decision forest inference, such as ONNX, TreeLite from Amazon, TensorFlow Decision Forest from Google, HummingBird from Microsoft, Nvidia FIL, and lleaves. However, these frameworks are all decoupled with data management frameworks. It is unclear whether in-database inference will improve the overall performance. In addition, these frameworks used different algorithms, optimization techniques, and parallelism models. It is unclear how these implementations will affect the overall performance and how to make design decisions for an in-database inference framework. In this work, we investigated the above questions by comprehensively comparing the end-to-end performance of the aforementioned inference frameworks and netsDB, an in-database inference framework we implemented. Through this study, we identified that netsDB is best suited for handling small-scale models on large-scale datasets and all-scale models on small-scale datasets, for which it achieved up to hundreds of times of speedup. In addition, the relation-centric representation we proposed significantly improved netsDB's performance in handling large-scale models, while the model reuse optimization we proposed further improved netsDB's performance in handling small-scale datasets.

==> figures/fraud_1600_8_CPU_singlethread.csv <==
query size,batch_size,model,framework,data loading time,sklearn loading time,inference time,result writing time,conversion time,total framework time
10,10,lightgbm,Sklearn,1486.583948135376,2198.9054679870605,5371.990442276001,18.48626136779785,0.0,5390.5181884765625
100,100,lightgbm,Sklearn,931.2393665313721,700.4728317260742,1849.1041660308838,18.591880798339844,0.0,1867.7401542663574
1000,1000,lightgbm,Sklearn,884.9272727966309,711.5473747253418,1623.3267784118652,19.276142120361328,0.0,1642.6522731781006
10000,10000,lightgbm,Sklearn,884.394645690918,700.8607387542725,1565.9151077270508,18.117189407348633,0.0,1584.0795040130615
56962,56962,lightgbm,Sklearn,887.709379196167,705.5282592773438,1558.0313205718994,17.723798751831055,0.0,1575.7982730865479
10,10,lightgbm,ONNXCPU,897.782564163208,686.1007213592529,10822.355270385742,17.90785789489746,964.7681713104248,11805.085897445679
100,100,lightgbm,ONNXCPU,893.4335708618164,709.0222835540771,830.7480812072754,30.568838119506836,153.27191352844238,1014.6498680114746
1000,1000,lightgbm,ONNXCPU,899.2252349853516,712.334156036377,660.7940196990967,29.946565628051758,144.7005271911621,835.5178833007812
10000,10000,lightgbm,ONNXCPU,884.0088844299316,706.4731121063232,635.5149745941162,28.02729606628418,156.64124488830566,820.2593326568604
56962,56962,lightgbm,ONNXCPU,886.9104385375977,706.1185836791992,617.5541877746582,18.053531646728516,154.3262004852295,789.9887561798096
10,10,lightgbm,HummingbirdPytorchCPU,2162.5006198883057,2275.989770889282,11291.632890701294,18.371105194091797,8521.204233169556,19831.25329017639
100,100,lightgbm,HummingbirdPytorchCPU,881.6964626312256,683.7193965911865,5828.140497207642,19.813060760498047,4027.8544425964355,9875.869512557983
1000,1000,lightgbm,HummingbirdPytorchCPU,905.0924777984619,690.9949779510498,4870.843172073364,19.282102584838867,4030.2047729492188,8920.38869857788
10000,10000,lightgbm,HummingbirdPytorchCPU,887.7062797546387,682.183027267456,11878.470659255981,18.54395866394043,3992.063283920288,15889.127731323242
56962,56962,lightgbm,HummingbirdPytorchCPU,892.5061225891113,684.7114562988281,11602.285861968994,18.314123153686523,4048.0782985687256,15668.730735778809
10,10,lightgbm,HummingbirdTorchScriptCPU,915.6649112701416,686.166524887085,7671.514272689819,17.8070068359375,4247.243165969849,11936.617612838745
100,100,lightgbm,HummingbirdTorchScriptCPU,887.1965408325195,685.3127479553223,4703.234672546387,19.315242767333984,4185.913801193237,8908.519744873047
1000,1000,lightgbm,HummingbirdTorchScriptCPU,885.5030536651611,681.0100078582764,3932.602882385254,18.94974708557129,4754.9309730529785,8706.544160842896
10000,10000,lightgbm,HummingbirdTorchScriptCPU,878.0512809753418,681.7641258239746,10090.737104415894,18.517732620239258,14483.684778213501,24592.989683151245
56962,56962,lightgbm,HummingbirdTorchScriptCPU,880.9652328491211,689.0723705291748,9633.609533309937,18.02825927734375,62078.07898521423,71729.77089881897
10,10,lightgbm,HummingbirdTVMCPU,883.1393718719482,693.3326721191406,4572.130441665649,43.64442825317383,28679.574489593506,33295.414686203
100,100,lightgbm,HummingbirdTVMCPU,930.5202960968018,682.5659275054932,1636.5909576416016,43.45130920410156,20441.182613372803,22121.30618095398
1000,1000,lightgbm,HummingbirdTVMCPU,900.3462791442871,693.5667991638184,1322.0078945159912,44.61216926574707,21144.188404083252,22510.889053344727
10000,10000,lightgbm,HummingbirdTVMCPU,881.8464279174805,686.0272884368896,1379.1961669921875,43.22957992553711,37951.61724090576,39374.120235443115
56962,56962,lightgbm,HummingbirdTVMCPU,884.937047958374,694.0360069274902,1507.5287818908691,45.02248764038086,69792.25134849548,71344.87867355347
10,10,lightgbm,TreeLite,886.2731456756592,699.0134716033936,4422.3291873931885,41.83506965637207,330.8718204498291,4795.125484466553
100,100,lightgbm,TreeLite,901.1609554290771,681.0123920440674,1786.196231842041,43.74432563781738,1.0564327239990234,1831.0868740081787
1000,1000,lightgbm,TreeLite,881.4406394958496,685.8863830566406,1532.4478149414062,43.37501525878906,1.0225772857666016,1576.9364833831787
10000,10000,lightgbm,TreeLite,880.0406455993652,687.3519420623779,1507.9476833343506,42.261600494384766,1.1544227600097656,1551.4814853668213
56962,56962,lightgbm,TreeLite,895.2617645263672,683.769941329956,1500.4706382751465,42.020320892333984,1.0709762573242188,1543.7188148498535
10,10,lightgbm,Lleaves,901.9696712493896,693.5360431671143,4898.592233657837,18.214941024780273,2406.137704849243,7322.988271713257
100,100,lightgbm,Lleaves,883.8436603546143,685.9750747680664,1078.7875652313232,18.781185150146484,45.06516456604004,1142.683982849121
1000,1000,lightgbm,Lleaves,881.4353942871094,691.5023326873779,353.52301597595215,17.501354217529297,44.62552070617676,415.6920909881592
10000,10000,lightgbm,Lleaves,900.7103443145752,704.9746513366699,257.65180587768555,17.38715171813965,44.80147361755371,319.8840618133545
56962,56962,lightgbm,Lleaves,879.3742656707764,685.7402324676514,235.75782775878906,17.493009567260742,44.429779052734375,297.7278232574463
10,10,lightgbm,LightGBM,886.3089084625244,703.0115127563477,3850.0027656555176,18.416881561279297,871.2778091430664,4739.7496700286865
100,100,lightgbm,LightGBM,884.7935199737549,688.4162425994873,1724.118947982788,18.3718204498291,30.138492584228516,1772.6757526397705
1000,1000,lightgbm,LightGBM,883.9244842529297,681.4875602722168,1604.494571685791,19.356727600097656,29.98185157775879,1653.885841369629
10000,10000,lightgbm,LightGBM,884.6220970153809,688.2905960083008,1543.9691543579102,17.914295196533203,29.89792823791504,1591.8307304382324
56962,56962,lightgbm,LightGBM,883.1977844238281,692.7049160003662,1553.9395809173584,17.998695373535156,30.086755752563477,1602.074384689331


==> figures/fraud_1600_8_GPU_singlethread.csv <==
query size,batch_size,model,framework,data loading time,sklearn loading time,inference time,result writing time,conversion time,total framework time
10,10,lightgbm,HummingbirdPytorchGPU,832.7383995056152,592.0162200927734,5882.643222808838,13.713598251342773,87846.39096260071,93742.82312393188
100,100,lightgbm,HummingbirdPytorchGPU,835.9525203704834,593.5852527618408,537.8198623657227,13.56196403503418,5558.743476867676,6110.229730606079
1000,1000,lightgbm,HummingbirdPytorchGPU,830.625057220459,586.0066413879395,360.0578308105469,13.684511184692383,5477.274417877197,5851.090431213379
10000,10000,lightgbm,HummingbirdPytorchGPU,829.6301364898682,579.6785354614258,338.1695747375488,13.34238052368164,5477.79655456543,5829.394578933716
56962,56962,lightgbm,HummingbirdPytorchGPU,831.5019607543945,594.9585437774658,333.1873416900635,13.254404067993164,5481.543064117432,5828.073501586914
10,10,lightgbm,HummingbirdTorchScriptGPU,832.240104675293,591.0007953643799,15038.216352462769,13.948917388916016,6135.131359100342,21187.37006187439
100,100,lightgbm,HummingbirdTorchScriptGPU,826.4594078063965,586.3640308380127,1447.4976062774658,14.176130294799805,5387.5439167022705,6849.283933639526
1000,1000,lightgbm,HummingbirdTorchScriptGPU,830.4879665374756,587.3596668243408,1091.905117034912,13.766288757324219,5430.318832397461,6536.057949066162
10000,10000,lightgbm,HummingbirdTorchScriptGPU,829.606294631958,585.0951671600342,1345.073938369751,13.439178466796875,5542.478561401367,6901.0632038116455
56962,56962,lightgbm,HummingbirdTorchScriptGPU,830.8248519897461,589.0169143676758,866.3396835327148,13.45968246459961,6936.142206192017,7816.014051437378
10,10,lightgbm,HummingbirdTVMGPU,831.2737941741943,599.3762016296387,1571.9902515411377,13.74197006225586,52358.98971557617,53944.791316986084
100,100,lightgbm,HummingbirdTVMGPU,831.7897319793701,585.9267711639404,257.01332092285156,13.98324966430664,19591.164588928223,19862.234115600586
1000,1000,lightgbm,HummingbirdTVMGPU,834.8712921142578,590.3332233428955,135.3774070739746,13.836860656738281,30110.75210571289,30260.04123687744
10000,10000,lightgbm,HummingbirdTVMGPU,827.5761604309082,586.0722064971924,115.50569534301758,13.925552368164062,44554.72493171692,44684.23414230347
56962,56962,lightgbm,HummingbirdTVMGPU,827.2049427032471,593.022346496582,81.81238174438477,13.752460479736328,65788.20037841797,65883.8312625885
10,10,lightgbm,NvidiaFILGPU,830.2168846130371,592.747688293457,6800.533056259155,14.022111892700195,193498.854637146,200313.472032547
100,100,lightgbm,NvidiaFILGPU,833.1899642944336,590.2154445648193,451.5042304992676,14.043092727661133,2573.1914043426514,3038.8011932373047
1000,1000,lightgbm,NvidiaFILGPU,833.458423614502,592.5774574279785,199.4643211364746,14.122724533081055,2557.482957839966,2771.136522293091
10000,10000,lightgbm,NvidiaFILGPU,830.9738636016846,595.0937271118164,178.50041389465332,13.87166976928711,2584.608793258667,2777.041435241699
56962,56962,lightgbm,NvidiaFILGPU,826.6892433166504,590.0909900665283,177.71649360656738,13.967752456665039,2570.396900177002,2762.150764465332


==> figures/year_1600_8_CPU_singlethread.csv <==
query size,batch_size,model,framework,data loading time,sklearn loading time,inference time,result writing time,conversion time,total framework time
10,10,lightgbm,Sklearn,5659.059047698975,5616.539716720581,11717.940092086792,38.6962890625,0.0,11756.688833236694
100,100,lightgbm,Sklearn,4374.91512298584,840.9757614135742,6140.839099884033,36.522865295410156,0.0,6177.453994750977
1000,1000,lightgbm,Sklearn,4802.422761917114,838.9627933502197,5682.222604751587,36.115169525146484,0.0,5718.430995941162
10000,10000,lightgbm,Sklearn,4300.875186920166,843.5835838317871,5609.518051147461,35.79568862915039,0.0,5645.378828048706
103069,103069,lightgbm,Sklearn,4375.874996185303,840.6205177307129,5562.21604347229,35.28928756713867,0.0,5597.553014755249
10,10,lightgbm,ONNXCPU,4275.329828262329,836.7128372192383,35965.08812904358,39.427995681762695,4054.997444152832,40059.571981430054
100,100,lightgbm,ONNXCPU,4301.060914993286,844.8340892791748,1877.6590824127197,50.293922424316406,1594.7461128234863,3522.7761268615723
1000,1000,lightgbm,ONNXCPU,4296.629190444946,845.452070236206,1581.4423561096191,50.504446029663086,1599.1194248199463,3231.1367988586426
10000,10000,lightgbm,ONNXCPU,4312.649965286255,848.6530780792236,1452.9013633728027,49.52859878540039,1561.4140033721924,3063.9185905456543
103069,103069,lightgbm,ONNXCPU,4293.434143066406,836.4660739898682,1413.8872623443604,36.82756423950195,1556.5996170043945,3007.377862930298
10,10,lightgbm,HummingbirdPytorchCPU,4295.497894287109,821.150541305542,21695.056438446045,36.5138053894043,28869.57359313965,50601.194620132446
100,100,lightgbm,HummingbirdPytorchCPU,4299.755334854126,827.2027969360352,10545.210361480713,37.92452812194824,25403.51676940918,35986.72127723694
1000,1000,lightgbm,HummingbirdPytorchCPU,4291.266441345215,842.113733291626,8394.836902618408,37.906646728515625,25116.788148880005,33549.5970249176
10000,10000,lightgbm,HummingbirdPytorchCPU,4293.612718582153,845.9668159484863,22552.937984466553,37.436723709106445,24856.42409324646,47446.855545043945
103069,103069,lightgbm,HummingbirdPytorchCPU,4340.367555618286,822.0810890197754,21584.94281768799,36.99517250061035,25963.399171829224,47585.39390563965
10,10,lightgbm,HummingbirdTorchScriptCPU,4284.816265106201,840.7442569732666,12996.229410171509,36.67187690734863,25239.366054534912,38272.32050895691
100,100,lightgbm,HummingbirdTorchScriptCPU,4271.522045135498,827.2550106048584,8412.274837493896,37.17780113220215,25306.83207511902,33756.34670257568
1000,1000,lightgbm,HummingbirdTorchScriptCPU,4312.270641326904,843.2939052581787,6843.95956993103,37.90116310119629,25485.255479812622,32367.17987060547
10000,10000,lightgbm,HummingbirdTorchScriptCPU,4355.939865112305,837.5954627990723,19283.75291824341,38.75160217285156,36364.68172073364,55687.272787094116
103069,103069,lightgbm,HummingbirdTorchScriptCPU,4321.727991104126,846.5814590454102,17924.241542816162,37.143707275390625,133349.58004951477,151311.0225200653
10,10,lightgbm,HummingbirdTVMCPU,4301.647663116455,829.3402194976807,8433.677673339844,87.88132667541504,61457.006216049194,69978.64127159119
100,100,lightgbm,HummingbirdTVMCPU,4263.35072517395,819.4992542266846,3061.589479446411,85.69955825805664,61322.23153114319,64469.600439071655
1000,1000,lightgbm,HummingbirdTVMCPU,4276.837110519409,839.808464050293,2467.4453735351562,88.63568305969238,60779.505014419556,63335.657596588135
10000,10000,lightgbm,HummingbirdTVMCPU,4353.171348571777,823.3785629272461,2521.05712890625,85.73055267333984,74897.88675308228,77504.76861000061
103069,103069,lightgbm,HummingbirdTVMCPU,4362.2167110443115,846.9958305358887,2819.286346435547,84.28621292114258,139506.57892227173,142410.22610664368
10,10,lightgbm,TreeLite,4312.668800354004,843.693733215332,13700.870513916016,86.73572540283203,342.78178215026855,14130.496263504028
100,100,lightgbm,TreeLite,4320.13463973999,845.1495170593262,5770.673990249634,84.06901359558105,1.2950897216796875,5856.209754943848
1000,1000,lightgbm,TreeLite,4359.659910202026,841.4003849029541,5117.098331451416,82.9317569732666,1.3072490692138672,5201.498508453369
10000,10000,lightgbm,TreeLite,4311.082363128662,842.3826694488525,5070.525169372559,85.12306213378906,1.359701156616211,5157.130002975464
103069,103069,lightgbm,TreeLite,4251.222848892212,823.0047225952148,5098.2537269592285,79.78534698486328,1.2426376342773438,5184.311866760254
10,10,lightgbm,Lleaves,4285.415410995483,851.5522480010986,13324.225902557373,35.43448448181152,5399.205923080444,18758.917808532715
100,100,lightgbm,Lleaves,4349.206924438477,830.9054374694824,3384.2267990112305,35.44330596923828,505.6324005126953,3925.359010696411
1000,1000,lightgbm,Lleaves,4355.553150177002,852.3926734924316,1624.6988773345947,35.23731231689453,507.7056884765625,2167.696952819824
10000,10000,lightgbm,Lleaves,4373.443603515625,846.8961715698242,1354.5632362365723,34.537315368652344,504.7266483306885,1893.8748836517334
103069,103069,lightgbm,Lleaves,4355.69167137146,843.1363105773926,1302.053689956665,34.395694732666016,502.05183029174805,1838.5560512542725
10,10,lightgbm,LightGBM,4287.903308868408,837.6941680908203,10750.000715255737,36.63992881774902,4716.060400009155,15502.758264541626
100,100,lightgbm,LightGBM,4267.5721645355225,826.8868923187256,6183.977127075195,36.74006462097168,133.55660438537598,6354.371070861816
1000,1000,lightgbm,LightGBM,4390.863656997681,851.3200283050537,5875.036239624023,36.339759826660156,134.19032096862793,6045.6695556640625
10000,10000,lightgbm,LightGBM,4520.669221878052,845.6439971923828,5806.729555130005,36.025285720825195,133.08477401733398,5975.899219512939
103069,103069,lightgbm,LightGBM,4268.954753875732,854.1338443756104,5758.579969406128,35.30597686767578,135.33830642700195,5929.278612136841


==> figures/year_1600_8_GPU_singlethread.csv <==
query size,batch_size,model,framework,data loading time,sklearn loading time,inference time,result writing time,conversion time,total framework time
10,10,lightgbm,HummingbirdPytorchGPU,3763.5021209716797,708.9061737060547,9253.067255020142,27.14252471923828,27593.29390525818,36873.57401847839
100,100,lightgbm,HummingbirdPytorchGPU,3723.3450412750244,729.1035652160645,982.1383953094482,27.158021926879883,22606.234550476074,23615.605115890503
1000,1000,lightgbm,HummingbirdPytorchGPU,3715.970039367676,712.8667831420898,676.4562129974365,26.768207550048828,22690.4034614563,23393.70369911194
10000,10000,lightgbm,HummingbirdPytorchGPU,3743.7925338745117,729.6006679534912,628.148078918457,27.276277542114258,22696.70057296753,23352.18596458435
103069,103069,lightgbm,HummingbirdPytorchGPU,3752.4473667144775,735.2502346038818,628.7329196929932,27.33635902404785,22881.213188171387,23537.36400604248
10,10,lightgbm,HummingbirdTorchScriptGPU,3711.179733276367,733.2711219787598,6556.588172912598,27.011871337890625,22443.61138343811,29027.29082107544
100,100,lightgbm,HummingbirdTorchScriptGPU,3728.473424911499,726.7568111419678,1200.746774673462,27.768373489379883,22496.990203857422,23725.58355331421
1000,1000,lightgbm,HummingbirdTorchScriptGPU,3743.4754371643066,737.7116680145264,980.4050922393799,26.876211166381836,22230.502128601074,23237.86187171936
10000,10000,lightgbm,HummingbirdTorchScriptGPU,3752.3066997528076,731.5568923950195,914.2155647277832,26.25107765197754,22734.023571014404,23674.569129943848
10,10,lightgbm,HummingbirdTVMGPU,3701.183557510376,712.8720283508301,2726.228952407837,26.980876922607422,54216.69363975525,56969.9821472168
100,100,lightgbm,HummingbirdTVMGPU,3765.1944160461426,731.1141490936279,467.8189754486084,27.061939239501953,53059.06534194946,53554.03113365173
1000,1000,lightgbm,HummingbirdTVMGPU,3738.4402751922607,731.8987846374512,248.92258644104004,27.638673782348633,58685.32919883728,58962.007999420166
10000,10000,lightgbm,HummingbirdTVMGPU,3727.6742458343506,730.9262752532959,221.02618217468262,26.79133415222168,74286.39507293701,74534.30557250977
103069,103069,lightgbm,HummingbirdTVMGPU,3734.010696411133,738.2242679595947,189.90635871887207,26.469707489013672,124925.50897598267,125141.96157455444
10,10,lightgbm,NvidiaFILGPU,3684.8225593566895,730.3283214569092,6091.29524230957,25.88820457458496,13044.12841796875,19161.383628845215
100,100,lightgbm,NvidiaFILGPU,3736.5779876708984,730.4704189300537,799.1104125976562,25.461435317993164,2964.780330657959,3789.4287109375
1000,1000,lightgbm,NvidiaFILGPU,3742.205858230591,737.0829582214355,325.7601261138916,25.554895401000977,2966.3302898406982,3317.725658416748
10000,10000,lightgbm,NvidiaFILGPU,3755.826711654663,734.0469360351562,304.0637969970703,25.356292724609375,2929.8486709594727,3259.341239929199
103069,103069,lightgbm,NvidiaFILGPU,3728.0867099761963,729.1173934936523,348.68717193603516,25.08854866027832,2910.6404781341553,3284.484386444092

